Performance of Interoperator Fixed-Mobile Network Sharing

We evaluate the downstream performance of our novel interoperator fixed-mobile network sharing, in which operators exchange data in their access networks. We propose a performance evaluation algorithm, and report credible performance evaluation results obtained for 204600 randomly-generated passive optical networks. We show that with the proposed sharing, operators can increase their access network performance even twofold with software-defined upgrades, and with no or minimal new hardware required.

==> 1st.txt <==
0.001 1 1 0
0.001 1.1 0.994397 0.06637
0.001 1.2 0.982614 0.135595
0.001 1.3 0.962406 0.209672
0.001 1.4 0.93633 0.281079
0.001 1.5 0.906497 0.34397
0.001 1.6 0.876057 0.399565
0.001 1.7 0.84577 0.446276
0.001 1.8 0.816341 0.485104
0.001 1.9 0.7884 0.518045
0.001 2 0.761728 0.544773

0.002 1 1 0
0.002 1.1 0.999629 0.0181697
0.002 1.2 0.998541 0.038892
0.002 1.3 0.995364 0.070058
0.002 1.4 0.989737 0.110455
0.002 1.5 0.98149 0.15496
0.002 1.6 0.970864 0.200908
0.002 1.7 0.957881 0.246036
0.002 1.8 0.943243 0.289574
0.002 1.9 0.927275 0.330124
0.002 2 0.910122 0.367481

0.003 1 1 0
0.003 1.1 0.999818 0.0128524
0.003 1.2 0.999518 0.0251284
0.003 1.3 0.999017 0.0386639
0.003 1.4 0.997842 0.0554979
0.003 1.5 0.995934 0.0761479
0.003 1.6 0.993144 0.0994576
0.003 1.7 0.988964 0.125271
0.003 1.8 0.983412 0.15323
0.003 1.9 0.976834 0.182838
0.003 2 0.969273 0.213058

0.004 1 1 0
0.004 1.1 1 0
0.004 1.2 0.999971 0.00294994
0.004 1.3 0.999847 0.0102029
0.004 1.4 0.999512 0.0209767
0.004 1.5 0.998947 0.0333536
0.004 1.6 0.998112 0.0473259
0.004 1.7 0.996975 0.0622294
0.004 1.8 0.995355 0.0779024
0.004 1.9 0.993179 0.0952779
0.004 2 0.990355 0.113946

0.005 1 1 0
0.005 1.1 1 0
0.005 1.2 1 0
0.005 1.3 0.999993 0.000731405
0.005 1.4 0.999969 0.00245979
0.005 1.5 0.999836 0.0066571
0.005 1.6 0.999562 0.0147157
0.005 1.7 0.999121 0.0255122
0.005 1.8 0.998492 0.0371043
0.005 1.9 0.997494 0.0502365
0.005 2 0.996251 0.0637585

0.006 1 1 0
0.006 1.1 1 0
0.006 1.2 1 0
0.006 1.3 1 0
0.006 1.4 1 0
0.006 1.5 0.999982 0.0017812
0.006 1.6 0.999926 0.00604755
0.006 1.7 0.999827 0.0104682
0.006 1.8 0.999683 0.0146326
0.006 1.9 0.999325 0.0206838
0.006 2 0.998841 0.0287314

0.007 1 1 0
0.007 1.1 1 0
0.007 1.2 1 0
0.007 1.3 1 0
0.007 1.4 1 0
0.007 1.5 1 0
0.007 1.6 0.999995 0.000533933
0.007 1.7 0.999923 0.00415199
0.007 1.8 0.99982 0.00712728
0.007 1.9 0.999547 0.0132903
0.007 2 0.999213 0.0208549

0.008 1 1 0
0.008 1.1 1 0
0.008 1.2 1 0
0.008 1.3 0.999992 0.000751382
0.008 1.4 0.999979 0.00207474
0.008 1.5 0.999967 0.00332055
0.008 1.6 0.999953 0.00470283
0.008 1.7 0.999913 0.00666902
0.008 1.8 0.999813 0.0104626
0.008 1.9 0.999651 0.0139379
0.008 2 0.999432 0.0182755

0.009 1 1 0
0.009 1.1 1 0
0.009 1.2 1 0
0.009 1.3 1 0
0.009 1.4 1 0
0.009 1.5 0.999972 0.00280472
0.009 1.6 0.999962 0.00382228
0.009 1.7 0.999938 0.00492238
0.009 1.8 0.999889 0.00713029
0.009 1.9 0.999754 0.0101719
0.009 2 0.999646 0.013782

0.01 1 1 0
0.01 1.1 1 0
0.01 1.2 1 0
0.01 1.3 1 0
0.01 1.4 1 0
0.01 1.5 0.999974 0.00261129
0.01 1.6 0.999964 0.00362884
0.01 1.7 0.99995 0.00456956
0.01 1.8 0.999933 0.0055509
0.01 1.9 0.999836 0.00858533
0.01 2 0.99975 0.0120325

0.02 1 1 0
0.02 1.1 1 0
0.02 1.2 1 0
0.02 1.3 1 0
0.02 1.4 1 0
0.02 1.5 1 0
0.02 1.6 1 0
0.02 1.7 1 0
0.02 1.8 1 0
0.02 1.9 1 0
0.02 2 1 0

0.03 1 1 0
0.03 1.1 1 0
0.03 1.2 1 0
0.03 1.3 1 0
0.03 1.4 1 0
0.03 1.5 1 0
0.03 1.6 1 0
0.03 1.7 1 0
0.03 1.8 1 0
0.03 1.9 1 0
0.03 2 1 0

0.04 1 1 0
0.04 1.1 1 0
0.04 1.2 1 0
0.04 1.3 1 0
0.04 1.4 1 0
0.04 1.5 1 0
0.04 1.6 1 0
0.04 1.7 1 0
0.04 1.8 1 0
0.04 1.9 1 0
0.04 2 1 0

0.05 1 1 0
0.05 1.1 1 0
0.05 1.2 1 0
0.05 1.3 1 0
0.05 1.4 1 0
0.05 1.5 1 0
0.05 1.6 1 0
0.05 1.7 1 0
0.05 1.8 1 0
0.05 1.9 1 0
0.05 2 1 0

0.06 1 1 0
0.06 1.1 1 0
0.06 1.2 1 0
0.06 1.3 1 0
0.06 1.4 1 0
0.06 1.5 1 0
0.06 1.6 1 0
0.06 1.7 1 0
0.06 1.8 1 0
0.06 1.9 1 0
0.06 2 1 0

0.07 1 1 0
0.07 1.1 1 0
0.07 1.2 1 0
0.07 1.3 1 0
0.07 1.4 1 0
0.07 1.5 1 0
0.07 1.6 1 0
0.07 1.7 1 0
0.07 1.8 1 0
0.07 1.9 1 0
0.07 2 1 0

0.08 1 1 0
0.08 1.1 1 0
0.08 1.2 1 0
0.08 1.3 1 0
0.08 1.4 1 0
0.08 1.5 1 0
0.08 1.6 1 0
0.08 1.7 1 0
0.08 1.8 1 0
0.08 1.9 1 0
0.08 2 1 0

0.09 1 1 0
0.09 1.1 1 0
0.09 1.2 1 0
0.09 1.3 1 0
0.09 1.4 1 0
0.09 1.5 1 0
0.09 1.6 1 0
0.09 1.7 1 0
0.09 1.8 1 0
0.09 1.9 1 0
0.09 2 1 0

0.1 1 1 0
0.1 1.1 1 0
0.1 1.2 1 0
0.1 1.3 1 0
0.1 1.4 1 0
0.1 1.5 1 0
0.1 1.6 1 0
0.1 1.7 1 0
0.1 1.8 1 0
0.1 1.9 1 0
0.1 2 1 0

0.2 1 1 0
0.2 1.1 1 0
0.2 1.2 1 0
0.2 1.3 1 0
0.2 1.4 1 0
0.2 1.5 1 0
0.2 1.6 1 0
0.2 1.7 1 0
0.2 1.8 1 0
0.2 1.9 1 0
0.2 2 1 0

0.3 1 1 0
0.3 1.1 1 0
0.3 1.2 1 0
0.3 1.3 1 0
0.3 1.4 1 0
0.3 1.5 1 0
0.3 1.6 1 0
0.3 1.7 1 0
0.3 1.8 1 0
0.3 1.9 1 0
0.3 2 1 0

0.4 1 1 0
0.4 1.1 1 0
0.4 1.2 1 0
0.4 1.3 1 0
0.4 1.4 1 0
0.4 1.5 1 0
0.4 1.6 1 0
0.4 1.7 1 0
0.4 1.8 1 0
0.4 1.9 1 0
0.4 2 1 0

0.5 1 1 0
0.5 1.1 1 0
0.5 1.2 1 0
0.5 1.3 1 0
0.5 1.4 1 0
0.5 1.5 1 0
0.5 1.6 1 0
0.5 1.7 1 0
0.5 1.8 1 0
0.5 1.9 1 0
0.5 2 1 0

0.6 1 1 0
0.6 1.1 1 0
0.6 1.2 1 0
0.6 1.3 1 0
0.6 1.4 1 0
0.6 1.5 1 0
0.6 1.6 1 0
0.6 1.7 1 0
0.6 1.8 1 0
0.6 1.9 1 0
0.6 2 1 0

0.7 1 1 0
0.7 1.1 1 0
0.7 1.2 1 0
0.7 1.3 1 0
0.7 1.4 1 0
0.7 1.5 1 0
0.7 1.6 1 0
0.7 1.7 1 0
0.7 1.8 1 0
0.7 1.9 1 0
0.7 2 1 0

0.8 1 1 0
0.8 1.1 1 0
0.8 1.2 1 0
0.8 1.3 1 0
0.8 1.4 1 0
0.8 1.5 1 0
0.8 1.6 1 0
0.8 1.7 1 0
0.8 1.8 1 0
0.8 1.9 1 0
0.8 2 1 0

0.9 1 1 0
0.9 1.1 1 0
0.9 1.2 1 0
0.9 1.3 1 0
0.9 1.4 1 0
0.9 1.5 1 0
0.9 1.6 1 0
0.9 1.7 1 0
0.9 1.8 1 0
0.9 1.9 1 0
0.9 2 1 0

1 1 1 0
1 1.1 1 0
1 1.2 1 0
1 1.3 1 0
1 1.4 1 0
1 1.5 1 0
1 1.6 1 0
1 1.7 1 0
1 1.8 1 0
1 1.9 1 0
1 2 1 0


==> 2nd.txt <==
0 0 0.5 0
0 0.1 0.5 0
0 0.2 0.5 0
0 0.3 0.5 0
0 0.4 0.5 0
0 0.5 0.5 0
0 0.6 0.5 0
0 0.7 0.5 0
0 0.8 0.5 0
0 0.9 0.5 0
0 1 0.5 0

0.001 0 0.5 0
0.001 0.1 0.556385 1.16166
0.001 0.2 0.615451 1.40432
0.001 0.3 0.662987 1.40582
0.001 0.4 0.701803 1.35388
0.001 0.5 0.735961 1.29121
0.001 0.6 0.761137 1.21362
0.001 0.7 0.789783 1.12715
0.001 0.8 0.809847 1.09519
0.001 0.9 0.824856 1.0509
0.001 1 0.836509 1.03004

0.002 0 0.5 0
0.002 0.1 0.586438 1.3241
0.002 0.2 0.672409 1.5103
0.002 0.3 0.736501 1.39937
0.002 0.4 0.795107 1.23054
0.002 0.5 0.846568 1.08611
0.002 0.6 0.882656 0.905463
0.002 0.7 0.917032 0.735791
0.002 0.8 0.937973 0.63866
0.002 0.9 0.950521 0.58485
0.002 1 0.960098 0.52601

0.003 0 0.5 0
0.003 0.1 0.604662 1.35944
0.003 0.2 0.704293 1.43017
0.003 0.3 0.779243 1.26977
0.003 0.4 0.843239 1.09542
0.003 0.5 0.892775 0.933137
0.003 0.6 0.928678 0.723175
0.003 0.7 0.95792 0.553533
0.003 0.8 0.973211 0.427181
0.003 0.9 0.982467 0.352475
0.003 1 0.989207 0.277037

0.004 0 0.5 0
0.004 0.1 0.617977 1.3718
0.004 0.2 0.725017 1.37555
0.004 0.3 0.806339 1.18791
0.004 0.4 0.87078 0.965317
0.004 0.5 0.920114 0.773384
0.004 0.6 0.952137 0.560049
0.004 0.7 0.976138 0.381505
0.004 0.8 0.988416 0.238602
0.004 0.9 0.993496 0.179864
0.004 1 0.996775 0.121531

0.005 0 0.5 0
0.005 0.1 0.629556 1.33603
0.005 0.2 0.7436 1.29035
0.005 0.3 0.830045 1.08316
0.005 0.4 0.894931 0.856325
0.005 0.5 0.94042 0.643931
0.005 0.6 0.967041 0.448425
0.005 0.7 0.98572 0.286762
0.005 0.8 0.99419 0.166084
0.005 0.9 0.997143 0.116666
0.005 1 0.99882 0.0680989

0.006 0 0.5 0
0.006 0.1 0.637031 1.32026
0.006 0.2 0.757827 1.24216
0.006 0.3 0.848569 1.00191
0.006 0.4 0.912824 0.75927
0.006 0.5 0.950793 0.575525
0.006 0.6 0.975507 0.376368
0.006 0.7 0.990534 0.231312
0.006 0.8 0.997221 0.112176
0.006 0.9 0.999084 0.0496999
0.006 1 1 0

0.007 0 0.5 0
0.007 0.1 0.642273 1.3049
0.007 0.2 0.767977 1.20941
0.007 0.3 0.860771 0.950969
0.007 0.4 0.923788 0.695614
0.007 0.5 0.959241 0.505306
0.007 0.6 0.982701 0.31501
0.007 0.7 0.994128 0.189963
0.007 0.8 0.99858 0.0879348
0.007 0.9 0.999628 0.0371327
0.007 1 1 0

0.008 0 0.5 0
0.008 0.1 0.645236 1.30011
0.008 0.2 0.774738 1.17776
0.008 0.3 0.868801 0.914587
0.008 0.4 0.930799 0.657604
0.008 0.5 0.965814 0.452658
0.008 0.6 0.985651 0.287754
0.008 0.7 0.994853 0.170779
0.008 0.8 0.998889 0.0556652
0.008 0.9 0.999623 0.0349639
0.008 1 1 0

0.009 0 0.5 0
0.009 0.1 0.648595 1.28934
0.009 0.2 0.780853 1.15761
0.009 0.3 0.875302 0.882113
0.009 0.4 0.937413 0.619369
0.009 0.5 0.972306 0.392947
0.009 0.6 0.989589 0.251064
0.009 0.7 0.996926 0.11831
0.009 0.8 0.999347 0.0426845
0.009 0.9 0.999652 0.0348574
0.009 1 1 0

0.01 0 0.5 0
0.01 0.1 0.651639 1.27997
0.01 0.2 0.785393 1.13972
0.01 0.3 0.881459 0.847729
0.01 0.4 0.942896 0.586834
0.01 0.5 0.976457 0.368076
0.01 0.6 0.991058 0.231984
0.01 0.7 0.997365 0.106299
0.01 0.8 0.999761 0.0238883
0.01 0.9 1 0
0.01 1 1 0

0.02 0 0.5 0
0.02 0.1 0.670959 1.2128
0.02 0.2 0.81448 1.00557
0.02 0.3 0.913563 0.678222
0.02 0.4 0.967845 0.415002
0.02 0.5 0.99158 0.199209
0.02 0.6 0.99703 0.115616
0.02 0.7 0.999365 0.0454868
0.02 0.8 1 0
0.02 0.9 1 0
0.02 1 1 0

0.03 0 0.5 0
0.03 0.1 0.68305 1.1644
0.03 0.2 0.83094 0.929375
0.03 0.3 0.92935 0.584101
0.03 0.4 0.978185 0.321704
0.03 0.5 0.995613 0.129589
0.03 0.6 0.998836 0.062933
0.03 0.7 1 4.63349e-05
0.03 0.8 1 0
0.03 0.9 1 0
0.03 1 1 0

0.04 0 0.5 0
0.04 0.1 0.691933 1.12284
0.04 0.2 0.843209 0.87517
0.04 0.3 0.940051 0.526554
0.04 0.4 0.984155 0.262303
0.04 0.5 0.99743 0.0971056
0.04 0.6 0.999459 0.0391947
0.04 0.7 1 0
0.04 0.8 1 0
0.04 0.9 1 0
0.04 1 1 0

0.05 0 0.5 0
0.05 0.1 0.697359 1.10555
0.05 0.2 0.851318 0.840518
0.05 0.3 0.946877 0.482391
0.05 0.4 0.987657 0.222443
0.05 0.5 0.998393 0.068039
0.05 0.6 0.999999 0.000149209
0.05 0.7 1 0
0.05 0.8 1 0
0.05 0.9 1 0
0.05 1 1 0

0.06 0 0.5 0
0.06 0.1 0.701316 1.0887
0.06 0.2 0.857045 0.814983
0.06 0.3 0.951167 0.455555
0.06 0.4 0.989503 0.200892
0.06 0.5 0.998732 0.0597762
0.06 0.6 0.999999 0.000149209
0.06 0.7 1 0
0.06 0.8 1 0
0.06 0.9 1 0
0.06 1 1 0

0.07 0 0.5 0
0.07 0.1 0.70416 1.07703
0.07 0.2 0.861138 0.798977
0.07 0.3 0.954337 0.438671
0.07 0.4 0.991128 0.178175
0.07 0.5 0.999093 0.0503216
0.07 0.6 1 0
0.07 0.7 1 0
0.07 0.8 1 0
0.07 0.9 1 0
0.07 1 1 0

0.08 0 0.5 0
0.08 0.1 0.705737 1.07202
0.08 0.2 0.863999 0.786042
0.08 0.3 0.956749 0.422236
0.08 0.4 0.992206 0.159623
0.08 0.5 0.999329 0.0376434
0.08 0.6 1 0
0.08 0.7 1 0
0.08 0.8 1 0
0.08 0.9 1 0
0.08 1 1 0

0.09 0 0.5 0
0.09 0.1 0.707001 1.06522
0.09 0.2 0.866107 0.774626
0.09 0.3 0.958574 0.407738
0.09 0.4 0.993 0.151203
0.09 0.5 0.999494 0.0300167
0.09 0.6 1 0
0.09 0.7 1 0
0.09 0.8 1 0
0.09 0.9 1 0
0.09 1 1 0

0.1 0 0.5 0
0.1 0.1 0.707872 1.06258
0.1 0.2 0.867408 0.769434
0.1 0.3 0.959591 0.400554
0.1 0.4 0.993398 0.144409
0.1 0.5 0.999593 0.0249532
0.1 0.6 1 0
0.1 0.7 1 0
0.1 0.8 1 0
0.1 0.9 1 0
0.1 1 1 0

0.2 0 0.5 0
0.2 0.1 0.710342 1.04882
0.2 0.2 0.870223 0.754571
0.2 0.3 0.962259 0.383179
0.2 0.4 0.994266 0.130797
0.2 0.5 0.999699 0.0223473
0.2 0.6 1 0
0.2 0.7 1 0
0.2 0.8 1 0
0.2 0.9 1 0
0.2 1 1 0

0.3 0 0.5 0
0.3 0.1 0.71006 1.04829
0.3 0.2 0.869825 0.754886
0.3 0.3 0.961911 0.384315
0.3 0.4 0.994205 0.130946
0.3 0.5 0.999703 0.0221784
0.3 0.6 1 0
0.3 0.7 1 0
0.3 0.8 1 0
0.3 0.9 1 0
0.3 1 1 0

0.4 0 0.5 0
0.4 0.1 0.709868 1.04823
0.4 0.2 0.869458 0.755748
0.4 0.3 0.961667 0.385433
0.4 0.4 0.994146 0.131156
0.4 0.5 0.999703 0.0221784
0.4 0.6 1 0
0.4 0.7 1 0
0.4 0.8 1 0
0.4 0.9 1 0
0.4 1 1 0

0.5 0 0.5 0
0.5 0.1 0.709571 1.04784
0.5 0.2 0.869045 0.756136
0.5 0.3 0.961506 0.385804
0.5 0.4 0.994119 0.131294
0.5 0.5 0.999703 0.0221784
0.5 0.6 1 0
0.5 0.7 1 0
0.5 0.8 1 0
0.5 0.9 1 0
0.5 1 1 0

0.6 0 0.5 0
0.6 0.1 0.709358 1.04787
0.6 0.2 0.868892 0.756699
0.6 0.3 0.961336 0.386061
0.6 0.4 0.994091 0.131558
0.6 0.5 0.999703 0.0221784
0.6 0.6 1 0
0.6 0.7 1 0
0.6 0.8 1 0
0.6 0.9 1 0
0.6 1 1 0

0.7 0 0.5 0
0.7 0.1 0.709128 1.04809
0.7 0.2 0.868633 0.757331
0.7 0.3 0.961201 0.386544
0.7 0.4 0.994038 0.131917
0.7 0.5 0.999703 0.0221784
0.7 0.6 1 0
0.7 0.7 1 0
0.7 0.8 1 0
0.7 0.9 1 0
0.7 1 1 0

0.8 0 0.5 0
0.8 0.1 0.708927 1.04807
0.8 0.2 0.868427 0.757836
0.8 0.3 0.961125 0.386884
0.8 0.4 0.993992 0.132054
0.8 0.5 0.999703 0.0221784
0.8 0.6 1 0
0.8 0.7 1 0
0.8 0.8 1 0
0.8 0.9 1 0
0.8 1 1 0

0.9 0 0.5 0
0.9 0.1 0.708717 1.04757
0.9 0.2 0.868123 0.758349
0.9 0.3 0.960996 0.387015
0.9 0.4 0.993985 0.132035
0.9 0.5 0.999703 0.0221784
0.9 0.6 1 0
0.9 0.7 1 0
0.9 0.8 1 0
0.9 0.9 1 0
0.9 1 1 0

1 0 0.5 0
1 0.1 0.708604 1.04771
1 0.2 0.86799 0.758636
1 0.3 0.960927 0.386559
1 0.4 0.993955 0.132203
1 0.5 0.999703 0.0221784
1 0.6 1 0
1 0.7 1 0
1 0.8 1 0
1 0.9 1 0
1 1 1 0

